Explaining models relating objects and privacy

Accurately predicting whether an image is private before sharing it online is difficult due to the vast variety of content and the subjective nature of privacy itself. In this paper, we evaluate privacy models that use objects extracted from an image to determine why the image is predicted as private. To explain the decision of these models, we use feature-attribution to identify and quantify which objects (and which of their features) are more relevant to privacy classification with respect to a reference input (i.e., no objects localised in an image) predicted as public. We show that the presence of the person category and its cardinality is the main factor for the privacy decision. Therefore, these models mostly fail to identify private images depicting documents with sensitive data, vehicle ownership, and internet activity, or public images with people (e.g., an outdoor concert or people walking in a public space next to a famous landmark). As baselines for future benchmarks, we also devise two strategies that are based on the person presence and cardinality and achieve comparable classification performance of the privacy models.

==> beeswarm_gamlp_card.txt <==
IGs    concept    card
0.02    0    2.0
0.0    1    0.0
0.0    2    0.0
0.0    3    0.0
0.0    4    0.0
0.24    0    1.0
0.0    1.01    0.0
0.0    2.01    0.0
0.0    3.01    0.0
0.0    4.01    0.0
-0.04    0    3.0
0.0    0.99    0.0
0.0    1.99    0.0
0.0    2.99    0.0
-0.11    4    1.0
0.24    0.01    1.0
0.0    1.02    0.0
0.0    2.02    0.0
0.0    3.02    0.0
0.0    3.99    0.0
0.23    0    1.0
0.0    0.98    0.0
0.0    1.98    0.0
0.0    2.98    0.0
0.0    4.02    0.0
0.2    0    1.0
0.0    1.03    0.0
-0.0    2.03    0.0
0.16    3    1.0
0.0    3.98    0.0
0.19    0    1.0
0.0    0.97    0.0
-0.0    1.97    0.0
0.15    3    1.0
-0.0    4.03    0.0
0.2    0.01    1.0
0.0    1.04    0.0
-0.0    2.04    0.0
0.16    3.01    1.0
0.0    3.97    0.0
0.24    -0.01    1.0
0.0    0.96    0.0
0.0    1.96    0.0
0.0    3.03    0.0
0.0    4.04    0.0
0.23    0.01    1.0
0.0    1.05    0.0
0.0    2.05    0.0
0.0    2.97    0.0
0.0    3.96    0.0
0.24    0.02    1.0
0.0    0.95    0.0
0.0    1.95    0.0
0.0    3.04    0.0
0.0    4.05    0.0
0.04    0    2.0
0.0    1.06    0.0
0.0    2.06    0.0
0.0    2.96    0.0
0.0    3.95    0.0
0.24    -0.02    1.0
0.0    0.94    0.0
0.0    1.94    0.0
0.0    3.05    0.0
0.0    4.06    0.0
0.21    0    1.0
0.0    1.07    0.0
-0.15    2    1.0
0.17    3    1.0
0.0    3.94    0.0
0.23    -0.01    1.0
0.0    0.93    0.0
0.0    2.07    0.0
0.0    2.95    0.0
0.0    4.07    0.0
0.24    0.03    1.0
0.0    1.08    0.0
0.0    1.93    0.0
0.0    3.06    0.0
0.0    3.93    0.0
0.23    0.02    1.0
0.0    0.92    0.0
0.0    2.08    0.0
0.0    2.94    0.0
0.0    4.08    0.0
0.23    -0.02    1.0
0.0    1.09    0.0
0.0    1.92    0.0
0.0    3.07    0.0
0.0    3.92    0.0
0.02    0.01    2.0
0.0    0.91    0.0
0.0    2.09    0.0
0.0    2.93    0.0
0.0    4.09    0.0
0.23    0.03    1.0
0.0    1.1    0.0
0.0    1.91    0.0
0.0    3.08    0.0
0.0    3.91    0.0
0.23    -0.03    1.0
0.0    0.9    0.0
0.0    2.1    0.0
0.0    2.92    0.0
0.0    4.1    0.0
0.22    0    1.0
0.0    1.11    0.0
0.0    1.9    0.0
0.0    3.09    0.0
0.0    3.9    0.0
0.22    0.01    1.0
0.0    0.89    0.0
0.0    2.11    0.0
0.0    2.91    0.0
0.0    4.11    0.0
0.24    -0.03    1.0
0.0    1.12    0.0
0.0    1.89    0.0
0.0    3.1    0.0
0.0    3.89    0.0
0.02    -0.01    2.0
0.0    0.88    0.0
0.0    2.12    0.0
0.0    2.9    0.0
0.0    4.12    0.0
0.23    0.04    1.0
0.0    1.13    0.0
0.0    1.88    0.0
0.0    3.11    0.0
0.0    3.88    0.0
0.24    0.04    1.0
0.07    1    1.0
0.0    2.13    0.0
0.0    2.89    0.0
0.0    4.13    0.0
0.24    -0.04    1.0
0.0    0.87    0.0
0.0    1.87    0.0
0.0    3.12    0.0
0.0    3.87    0.0
0.02    0.02    2.0
0.0    1.14    0.0
0.0    2.14    0.0
0.0    2.88    0.0
0.0    4.14    0.0
0.24    0.05    1.0
0.0    0.86    0.0
0.0    1.86    0.0
0.0    3.13    0.0
0.0    3.86    0.0
0.23    -0.04    1.0
0.0    1.15    0.0
0.0    2.15    0.0
0.0    2.87    0.0
0.0    4.15    0.0
0.02    -0.02    2.0
0.0    0.85    0.0
0.0    1.85    0.0
0.0    3.14    0.0
0.0    3.85    0.0
0.22    -0.01    1.0
0.0    1.16    0.0
0.0    2.16    0.0
0.0    2.86    0.0
0.0    4.16    0.0
0.2    -0.01    1.0
0.0    0.84    0.0
0.0    1.84    0.0
0.0    3.15    0.0
0.0    3.84    0.0
0.22    0.02    1.0
0.0    1.17    0.0
0.0    2.17    0.0
0.0    2.85    0.0
0.0    4.17    0.0
0.02    0.03    2.0
0.0    0.83    0.0
0.0    1.83    0.0
0.0    3.16    0.0
0.0    3.83    0.0
0.23    0.05    1.0
0.0    1.18    0.0
-0.28    2    1.0
0.0    2.84    0.0
0.0    4.18    0.0
0.21    0.01    1.0
0.0    0.82    0.0
0.0    2.18    0.0
0.0    3.17    0.0
0.0    3.82    0.0
0.23    -0.05    1.0
0.0    1.19    0.0
0.0    1.82    0.0
0.0    2.83    0.0
0.0    4.19    0.0
0.19    0.01    1.0
0.0    0.81    0.0
0.0    2.19    0.0
0.0    3.18    0.0
0.0    3.81    0.0
0.24    -0.05    1.0
0.0    1.81    0.0
0.0    2.82    0.0
-0.04    0.01    3.0
-0.05    1    3.0
0.0    3.19    0.0
-0.16    4    2.0
0.02    -0.03    2.0
0.0    2.81    0.0
0.24    0.06    1.0
0.24    -0.06    1.0
0.24    0.07    1.0
0.24    -0.07    1.0
0.24    0.08    1.0
0.23    0.06    1.0
0.24    -0.08    1.0
0.02    0.04    2.0
0.24    0.09    1.0
0.23    -0.06    1.0
0.23    0.07    1.0
0.24    -0.09    1.0
0.22    -0.02    1.0
0.24    0.1    1.0
0.02    -0.04    2.0
0.02    0.05    2.0
0.24    -0.1    1.0
0.18    0    1.0
0.23    -0.07    1.0
0.22    0.03    1.0
0.23    0.08    1.0
0.24    0.11    1.0
0.24    -0.11    1.0
0.19    -0.01    1.0
0.24    0.12    1.0
0.2    0.02    1.0
0.16    2.99    1.0
0.02    -0.05    2.0
0.23    -0.08    1.0
0.23    0.09    1.0
0.19    0.02    1.0
0.23    -0.09    1.0
0.24    -0.12    1.0
0.02    0.06    2.0
0.23    0.1    1.0
0.23    -0.1    1.0
0.24    0.13    1.0
0.24    -0.13    1.0
0.23    0.11    1.0
0.23    -0.11    1.0
0.06    0    2.0
0.09    1    1.0
-0.1    4    1.0
0.23    0.12    1.0
0.24    0.14    1.0
0.24    -0.14    1.0
0.08    1    1.0
0.23    -0.12    1.0
0.23    0.13    1.0
0.24    0.15    1.0
0.24    -0.15    1.0
0.23    -0.13    1.0
0.24    0.16    1.0
0.24    -0.16    1.0
0.24    0.17    1.0
0.23    0.14    1.0
0.24    -0.17    1.0
0.07    1.01    1.0
0.23    -0.14    1.0
0.24    0.18    1.0
0.24    -0.18    1.0
0.02    -0.06    2.0
0.24    0.19    1.0
0.07    0.99    1.0
-0.04    -0.01    3.0
0.08    1.01    1.0
0.24    -0.19    1.0
0.23    0.15    1.0
0.07    1.02    2.0
-0.24    2    1.0
0.23    -0.15    1.0
0.07    0.98    1.0
-0.25    2    1.0
0.07    1.03    1.0
-0.24    2.01    1.0
0.08    0.99    2.0
-0.22    2    1.0
0.08    1.02    1.0
-0.26    2    1.0
0.07    0.97    1.0
-0.24    1.99    1.0
0.08    0.98    2.0
0.08    1.03    2.0
-0.22    2.01    1.0
-0.09    4    1.0
0.08    0.97    2.0
-0.2    2    1.0
0.07    1.04    1.0
0.08    1.04    2.0
-0.2    2.01    1.0
0.07    0.96    1.0
-0.2    1.99    1.0
0.25    0    1.0
0.07    1.05    2.0
-0.24    2.02    1.0
0.08    0.96    2.0
-0.23    2    1.0
0.08    1.05    2.0
-0.23    2.01    1.0
0.23    0.16    1.0
0.07    0.95    1.0
0.22    -0.03    1.0
0.09    1.01    2.0
-0.06    4    1.0
0.23    -0.16    1.0
0.06    1    1.0
0.25    0.01    1.0
0.07    1.06    1.0
-0.26    2.01    1.0
0.08    0.95    2.0
-0.21    2    1.0
0.22    0.04    1.0
0.09    0.99    2.0
0.25    -0.01    1.0
0.08    1.06    2.0
-0.26    1.99    1.0
-0.27    2    1.0
0.23    0.17    1.0
0.09    1.02    2.0
0.22    -0.04    1.0
0.06    1.01    1.0
0.08    0.94    2.0
-0.21    2.01    1.0
0.23    -0.17    1.0
0.05    1    3.0
-0.07    4    1.0
0.22    0.05    1.0
0.09    0.98    2.0
0.23    0.18    1.0
0.09    1.03    2.0
0.08    1.07    1.0
-0.26    2.02    1.0
0.07    0.94    2.0
-0.1    4.01    1.0
0.06    0.99    1.0
-0.2    2.02    1.0
0.07    1.07    1.0
-0.24    1.98    1.0
0.08    0.93    2.0
0.07    0.93    1.0
0.23    -0.18    1.0
0.06    1.02    1.0
-0.07    4.01    1.0
0.22    -0.05    1.0
0.09    0.97    2.0
0.08    1.08    2.0
-0.24    2.03    1.0
-0.1    3.99    1.0
0.22    0.06    1.0
0.09    1.04    2.0
0.08    0.92    2.0
-0.24    1.97    1.0
0.08    1.09    2.0
-0.21    1.99    1.0
0.07    1.08    1.0
-0.24    2.04    1.0
0.25    0.02    1.0
0.07    0.92    2.0
-0.25    2.01    1.0
-0.26    1.98    1.0
0.25    -0.02    1.0
0.07    1.09    2.0
-0.25    1.99    1.0
0.25    0.03    1.0
0.07    0.91    1.0
-0.27    2.01    1.0
0.08    0.91    2.0
-0.23    1.99    1.0
0.07    1.1    1.0
0.25    -0.03    1.0
0.07    0.9    2.0
-0.24    1.96    1.0
0.06    0.01    2.0
0.08    1.1    1.0
0.23    0.19    1.0
0.19    -0.02    1.0
0.23    -0.19    1.0
0.03    0    2.0
0.07    1.11    1.0
0.21    -0.01    1.0
0.03    0.01    2.0
-0.11    4.01    1.0
0.02    0.07    2.0
0.02    -0.07    2.0
0.02    0.08    2.0
0.06    -0.01    2.0
0.07    0.89    2.0
0.2    -0.02    1.0
0.16    3.02    1.0
0.02    -0.08    2.0
0.02    0.09    2.0
0.02    -0.09    2.0
0.2    0.03    1.0
0.16    2.98    1.0
0.21    0.02    1.0
0.16    3.03    1.0
0.07    1.12    1.0
0.22    -0.06    1.0
0.07    0.88    1.0
0.19    0.03    1.0
0.19    -0.03    1.0
0.02    0.1    2.0
0.21    -0.02    1.0
0.02    -0.1    2.0
0.02    0.11    2.0
0.2    -0.03    1.0
0.16    2.97    1.0
0.18    0.01    1.0
0.02    -0.11    2.0
0.2    0.04    1.0
0.16    3.04    1.0
0.07    1.13    1.0
0.18    -0.01    1.0
0.2    -0.04    1.0
0.16    2.96    1.0
0.02    0.12    2.0
0.2    0.05    1.0
0.16    3.05    1.0
0.2    -0.05    1.0
0.16    2.95    1.0
0.2    0.06    1.0
0.16    3.06    1.0
0.08    0.9    1.0
-0.1    4.02    1.0
0.21    0.03    1.0
0.16    2.94    1.0
0.2    -0.06    1.0
0.16    3.07    1.0
0.2    0.07    1.0
0.02    -0.12    2.0
0.21    -0.03    1.0
0.16    2.93    1.0
0.22    0.07    1.0
0.2    -0.07    1.0
0.16    3.08    1.0
0.21    0.04    1.0
0.17    3.01    1.0
0.2    0.08    1.0
0.2    -0.08    1.0
0.08    1.11    1.0
0.22    -0.07    1.0
0.2    0.09    1.0
0.19    0.04    1.0
0.02    0.13    2.0
0.02    -0.13    2.0
0.02    0.14    2.0
0.21    -0.04    1.0
0.16    2.92    1.0
-0.04    0.02    3.0
0.02    -0.14    2.0
0.02    0.15    2.0
0.18    0.02    1.0
0.15    3.01    1.0
0.2    -0.09    1.0
0.16    3.09    1.0
0.07    0.87    1.0
0.21    0.05    1.0
0.07    1.14    1.0
0.22    0.08    1.0
0.21    -0.05    1.0
0.02    -0.15    2.0
0.2    0.1    1.0
0.16    2.91    1.0
0.2    -0.1    1.0
0.22    -0.08    1.0
0.2    0.11    1.0
0.16    3.1    1.0
0.18    -0.02    1.0
0.22    0.09    1.0
0.02    0.16    2.0
0.21    0.06    1.0
0.22    -0.09    1.0
0.2    -0.11    1.0
0.16    2.9    1.0
0.2    0.12    1.0
0.22    0.1    1.0
0.02    -0.16    2.0
0.02    0.17    2.0
0.19    -0.04    1.0
0.0    0    0.0
0.19    3    1.0
0.19    0.05    1.0
0.21    -0.06    1.0
0.16    3.11    1.0
0.2    -0.12    1.0
0.2    0.13    1.0
0.16    2.89    1.0
0.2    -0.13    1.0
0.16    3.12    1.0
0.19    -0.05    1.0
0.21    0.07    1.0
0.02    -0.17    2.0
0.02    0.18    2.0
0.02    -0.18    2.0
0.02    0.19    2.0
-0.27    1.99    1.0
0.02    -0.19    2.0
0.21    -0.07    1.0
0.07    0.86    1.0
0.07    1.15    2.0
-0.1    3.98    1.0
0.18    0.03    1.0
0.0    0.01    0.0
0.07    0.85    1.0
-0.11    3.99    1.0
0.09    0    2.0
0.08    0.89    2.0
0.22    -0.1    1.0
0.04    0.01    2.0
0.08    1.12    2.0
0.05    0    2.0
0.08    0.88    1.0
0.19    0.06    2.0
0.08    1.13    2.0
0.13    3    1.0
0.2    0.14    1.0
0.21    0.08    1.0
-0.11    4.02    1.0
0.07    1.16    1.0
0.08    0.87    1.0
0.07    0.84    1.0
0.19    -0.06    1.0
0.15    2.99    1.0
0.22    0.11    1.0
0.22    -0.11    1.0
-0.08    0    3.0
0.04    1    3.0
-0.23    2.02    1.0
0.25    0.04    1.0
0.07    1.17    2.0
-0.29    2    1.0
-0.11    3.98    1.0
0.21    -0.08    1.0
0.08    1.14    2.0
-0.08    4    1.0
0.07    0.83    1.0
-0.26    2.03    1.0
-0.1    4.03    1.0
0.07    1.18    1.0
0.07    0.82    1.0
0.2    -0.14    1.0
0.16    2.88    1.0
0.03    -0.01    2.0
0.2    0.15    1.0
0.19    0.07    1.0
0.15    3.02    1.0
0.0    -0.01    0.0
0.2    3    1.0
0.2    -0.15    1.0
0.08    0.86    1.0
0.07    1.19    1.0
0.22    0.12    1.0
-0.26    1.97    1.0
0.25    -0.04    1.0
0.08    1.15    1.0
-0.28    2.01    1.0
0.07    0.81    1.0
0.2    0.16    1.0
0.15    0    2.0
0.17    2.99    1.0
0.19    -0.07    1.0
0.22    -0.12    1.0
-0.06    0    3.0
0.21    0.09    1.0
0.17    3.02    1.0
0.05    0.01    2.0
0.08    0.85    1.0
-0.02    0    3.0
0.08    1.16    1.0
0.03    0.02    2.0
0.03    -0.02    2.0
0.09    0.96    1.0
0.19    0.08    1.0


==> beeswarm_gamlp_conf.txt <==
IGs    concept    conf
0.39    0    1.0
0.0    1    0.0
0.0    2    0.0
0.0    3    0.0
0.0    4    0.0
0.33    0    1.0
0.0    1.01    0.0
0.0    2.01    0.0
0.0    3.01    0.0
0.0    4.01    0.0
0.14    0    1.0
0.0    0.99    0.0
0.0    1.99    0.0
0.0    2.99    0.0
0.08    4    0.84
0.33    0.01    1.0
0.0    1.02    0.0
0.0    2.02    0.0
0.0    3.02    0.0
0.0    3.99    0.0
0.33    -0.01    0.99
0.0    0.98    0.0
0.0    1.98    0.0
0.0    2.98    0.0
0.0    4.02    0.0
0.24    0    1.0
0.0    1.03    0.0
0.0    2.03    0.0
0.16    3    1.0
0.0    3.98    0.0
0.23    0    1.0
0.0    0.97    0.0
0.0    1.97    0.0
0.15    3    0.97
0.0    4.03    0.0
0.24    0.01    1.0
0.0    1.04    0.0
0.0    2.04    0.0
0.15    3.01    0.92
0.0    3.97    0.0
0.33    0.02    1.0
0.0    0.96    0.0
0.0    1.96    0.0
0.0    3.03    0.0
0.0    4.04    0.0
0.33    -0.02    1.0
0.0    1.05    0.0
0.0    2.05    0.0
0.0    2.97    0.0
0.0    3.96    0.0
0.33    0.03    1.0
0.0    0.95    0.0
0.0    1.95    0.0
0.0    3.04    0.0
0.0    4.05    0.0
0.37    0    1.0
0.0    1.06    0.0
0.0    2.06    0.0
0.0    2.96    0.0
0.0    3.95    0.0
0.32    0    1.0
0.0    0.94    0.0
0.0    1.94    0.0
0.0    3.05    0.0
0.0    4.06    0.0
0.26    0    1.0
0.0    1.07    0.0
0.09    2    0.94
0.17    3    1.0
0.0    3.94    0.0
0.33    -0.03    0.96
0.0    0.93    0.0
0.0    2.07    0.0
0.0    2.95    0.0
0.0    4.07    0.0
0.33    0.04    1.0
0.0    1.08    0.0
0.0    1.93    0.0
0.0    3.06    0.0
0.0    3.93    0.0
0.32    0.01    1.0
0.0    0.92    0.0
0.0    2.08    0.0
0.0    2.94    0.0
0.0    4.08    0.0
0.29    0    0.99
0.0    1.09    0.0
0.0    1.92    0.0
0.0    3.07    0.0
0.0    3.92    0.0
0.39    0.01    1.0
0.0    0.91    0.0
0.0    2.09    0.0
0.0    2.93    0.0
0.0    4.09    0.0
0.33    -0.04    1.0
0.0    1.1    0.0
0.0    1.91    0.0
0.0    3.08    0.0
0.0    3.91    0.0
0.33    0.05    1.0
0.0    0.9    0.0
0.0    2.1    0.0
0.0    2.92    0.0
0.0    4.1    0.0
0.33    -0.05    0.93
0.0    1.11    0.0
0.0    1.9    0.0
0.0    3.09    0.0
0.0    3.9    0.0
0.33    0.06    0.94
0.0    0.89    0.0
0.0    2.11    0.0
0.0    2.91    0.0
0.0    4.11    0.0
0.33    -0.06    1.0
0.0    1.12    0.0
0.0    1.89    0.0
0.0    3.1    0.0
0.0    3.89    0.0
0.39    -0.01    0.99
0.0    0.88    0.0
0.0    2.12    0.0
0.0    2.9    0.0
0.0    4.12    0.0
0.33    0.07    0.99
0.0    1.13    0.0
0.0    1.88    0.0
0.0    3.11    0.0
0.0    3.88    0.0
0.32    -0.01    1.0
0.08    1    0.99
0.0    2.13    0.0
0.0    2.89    0.0
0.0    4.13    0.0
0.33    -0.07    1.0
0.0    0.87    0.0
0.0    1.87    0.0
0.0    3.12    0.0
0.0    3.87    0.0
0.39    0.02    1.0
0.0    1.14    0.0
0.0    2.14    0.0
0.0    2.88    0.0
0.0    4.14    0.0
0.33    0.08    1.0
0.0    0.86    0.0
0.0    1.86    0.0
0.0    3.13    0.0
0.0    3.86    0.0
0.33    -0.08    0.99
0.0    1.15    0.0
0.0    2.15    0.0
0.0    2.87    0.0
0.0    4.15    0.0
0.39    -0.02    0.99
0.0    0.85    0.0
0.0    1.85    0.0
0.0    3.14    0.0
0.0    3.85    0.0
0.33    0.09    0.95
0.0    1.16    0.0
0.0    2.16    0.0
0.0    2.86    0.0
0.0    4.16    0.0
0.28    0    0.7
0.0    0.84    0.0
0.0    1.84    0.0
0.0    3.15    0.0
0.0    3.84    0.0
0.33    -0.09    0.95
0.0    1.17    0.0
0.0    2.17    0.0
0.0    2.85    0.0
0.0    4.17    0.0
0.39    0.03    1.0
0.0    0.83    0.0
0.0    1.83    0.0
0.0    3.16    0.0
0.0    3.83    0.0
0.33    0.1    1.0
0.0    1.18    0.0
0.18    2    0.84
0.0    2.84    0.0
0.0    4.18    0.0
0.33    -0.1    0.9
0.0    0.82    0.0
0.0    2.18    0.0
0.0    3.17    0.0
0.0    3.82    0.0
0.33    0.11    0.96
0.0    1.19    0.0
0.0    1.82    0.0
0.0    2.83    0.0
0.0    4.19    0.0
0.31    0    0.77
0.0    0.81    0.0
0.0    2.19    0.0
0.0    3.18    0.0
0.0    3.81    0.0
0.33    -0.11    1.0
0.0    1.81    0.0
0.0    2.82    0.0
0.15    0    1.0
0.09    1    0.99
0.0    3.19    0.0
0.1    4    0.95
0.39    -0.03    1.0
0.0    2.81    0.0
0.33    0.12    1.0
0.33    -0.12    1.0
0.33    0.13    1.0
0.33    -0.13    1.0
0.33    0.14    1.0
0.33    -0.14    0.96
0.33    0.15    1.0
0.39    0.04    0.99
0.33    -0.15    1.0
0.33    0.16    0.97
0.33    -0.16    1.0
0.33    0.17    1.0
0.32    0.02    0.99
0.33    -0.17    1.0
0.39    -0.04    1.0
0.39    0.05    1.0
0.33    0.18    1.0
0.27    0    0.63
0.33    -0.18    1.0
0.33    0.19    0.91
0.33    -0.19    0.99
0.3    0    0.73
0.24    -0.01    1.0
0.16    3.01    0.99
0.39    -0.05    1.0
0.31    0.01    0.77
0.39    0.06    0.99
0.34    0    0.87
0.07    1    0.7
0.07    4    0.77
0.32    -0.02    1.0
0.05    1    0.61
0.32    0.03    1.0
0.08    1.01    1.0
0.39    -0.06    1.0
0.29    0.01    1.0
0.07    1.01    0.98
0.35    0    1.0
0.09    1.01    1.0
0.34    0.01    0.99
0.08    0.99    0.99
0.19    2    0.98
0.08    1.02    0.95
0.2    2    0.98
0.08    0.98    1.0
0.19    2.01    0.97
0.31    -0.01    1.0
0.07    0.99    1.0
0.14    2    0.87
0.34    -0.01    1.0
0.07    1.02    0.81
0.19    1.99    0.91
0.08    1.03    0.96
0.19    2.02    0.98
0.32    -0.03    1.0
0.07    0.98    1.0
0.31    0.02    0.98
0.07    1.03    1.0
0.15    2    0.91
0.05    4    0.74
0.29    -0.01    1.0
0.06    1    1.0
0.12    2    0.91
0.32    0.04    1.0
0.08    0.97    0.98
0.3    0.01    0.99
0.06    1.01    1.0
0.14    2.01    0.96
0.3    -0.01    1.0
0.07    0.97    1.0
0.15    2.01    0.99
0.34    0.02    0.99
0.08    1.04    0.99
0.19    1.98    0.96
0.32    -0.04    0.99
0.07    1.04    1.0
0.14    1.99    0.85
0.31    -0.02    1.0
0.07    0.96    1.0
0.14    2.02    0.86
0.32    0.05    0.95
0.08    0.96    1.0
0.27    0.01    1.0
0.05    1.01    0.98
0.04    4    0.88
0.28    0.01    1.0
0.07    1.05    0.99
0.34    -0.02    1.0
0.08    1.05    1.0
0.18    2.01    0.9
0.31    0.03    1.0
0.07    0.95    1.0
0.16    2    0.95
0.27    -0.01    1.0
0.05    0.99    0.99
0.34    0.03    1.0
0.07    1.06    0.98
0.12    2.01    0.69
0.11    2    0.61
0.27    0.02    0.96
0.06    0.99    1.0
0.27    -0.02    1.0
0.06    1.02    0.99
0.31    -0.03    1.0
0.07    0.94    1.0
0.15    1.99    0.95
0.29    0.02    1.0
0.06    0.98    1.0
0.06    4    0.97
0.27    0.03    1.0
0.05    1.02    1.0
0.28    -0.01    1.0
0.06    1.03    1.0
0.35    0.01    0.96
0.08    0.95    0.96
0.21    2    0.98
0.07    1.07    0.99
0.07    4.01    0.84
0.29    -0.02    0.99
0.07    0.93    1.0
0.14    1.98    0.96
0.08    1.06    1.0
0.19    2.03    0.98
0.32    -0.05    1.0
0.07    1.08    0.99
0.32    0.06    1.0
0.07    0.92    0.93
0.28    0.02    1.0
0.07    1.09    0.99
0.04    4.01    0.88
0.27    -0.03    1.0
0.05    0.98    1.0
0.32    -0.06    1.0
0.07    0.91    1.0
0.14    2.03    0.83
0.05    4.01    0.69
0.27    0.04    1.0
0.05    1.03    0.99
0.32    0.07    1.0
0.07    1.1    0.99
0.1    2    0.66
0.31    0.04    1.0
0.07    0.9    0.98
0.16    2.01    0.99
0.08    0.94    1.0
0.19    1.97    0.99
0.34    -0.03    1.0
0.08    1.07    0.99
0.19    2.04    0.95
0.34    0.04    1.0
0.22    2    0.99
0.34    -0.04    1.0
0.08    0.93    0.99
0.18    1.99    0.9
0.34    0.05    1.0
0.08    1.08    0.99
0.16    1.99    0.8
0.07    1.11    0.93
0.17    2    0.94
0.32    -0.07    0.99
0.07    0.89    0.95
0.08    0.92    0.99
0.19    1.96    0.98
0.36    0    1.0
0.06    0.97    0.7
0.3    0.02    0.73
0.32    0.08    1.0
0.37    0.01    0.92
0.3    -0.02    1.0
0.07    1.12    0.97
0.31    -0.04    1.0
0.35    -0.01    0.89
0.08    4.01    0.83
0.39    0.07    0.99
0.39    -0.07    0.98
0.39    0.08    1.0
0.37    -0.01    1.0
0.07    0.88    0.79
0.25    0    1.0
0.15    2.99    0.88
0.39    -0.08    1.0
0.38    0    0.98
0.38    0.01    0.98
0.24    0.02    1.0
0.16    2.99    0.99
0.26    0.01    1.0
0.12    3    0.67
0.32    -0.08    1.0
0.08    1.09    0.98
0.31    0.05    1.0
0.07    1.13    0.86
0.29    0.03    0.7
0.3    0.03    0.73
0.39    0.09    0.98
0.32    0.09    0.89
0.39    -0.09    1.0
0.39    0.1    1.0
0.24    -0.02    1.0
0.16    3.02    0.99
0.34    -0.05    1.0
0.27    -0.04    0.62
0.39    -0.1    1.0
0.24    0.03    1.0
0.16    2.98    0.97
0.32    -0.09    0.98
0.07    0.87    0.95
0.27    0.05    0.62
0.24    -0.03    0.96
0.16    3.03    0.97
0.39    0.11    1.0
0.24    0.04    1.0
0.15    3.02    0.93
0.24    -0.04    1.0
0.16    2.97    0.99
0.24    0.05    1.0
0.15    2.98    0.95
0.07    1.14    0.85
0.08    3.99    0.93
0.26    -0.01    1.0
0.13    3    0.72
0.24    -0.05    1.0
0.15    3.03    0.94
0.32    0.1    0.83
0.39    -0.11    1.0
0.22    0    0.87
0.15    2.97    0.89
0.34    0.06    0.98
0.24    0.06    1.0
0.16    3.04    1.0
0.22    0.01    0.64
0.15    3.04    0.65
0.32    -0.1    0.84
0.34    -0.06    1.0
0.27    -0.05    0.62
0.06    1.04    0.72
0.32    0.11    0.83
0.32    -0.11    0.79
0.39    0.12    1.0
0.39    -0.12    0.99
0.32    0.12    1.0
0.39    0.13    1.0
0.25    0.01    1.0
0.14    3    0.8
0.27    0.06    0.88
0.39    -0.13    1.0
0.39    0.14    1.0
0.19    0    0.84
0.13    3.01    0.88
0.24    -0.06    1.0
0.16    2.96    1.0
0.3    -0.03    1.0
0.05    0.97    0.67
0.28    -0.02    0.69
0.08    0.91    0.99
0.32    -0.12    0.87
0.39    -0.14    1.0
0.24    0.07    1.0
0.16    3.05    1.0
0.32    0.13    0.82
0.34    0.07    1.0
0.24    -0.07    1.0
0.16    2.95    0.99
0.28    0.03    0.67
0.39    0.15    1.0
0.32    -0.13    0.88
0.24    0.08    1.0
0.16    3.06    1.0
0.32    0.14    0.81
0.39    -0.15    0.99
0.39    0.16    1.0
0.32    -0.14    0.79
0.0    0    0.0
0.24    3    0.98
0.32    0.15    0.8
0.32    -0.15    0.95
0.23    0.01    0.92
0.15    2.96    0.88
0.3    0.04    0.79
0.24    -0.08    1.0
0.16    2.94    1.0
0.34    -0.07    0.99
0.24    0.09    1.0
0.16    3.07    1.0
0.28    -0.03    1.0
0.31    -0.05    0.78
0.32    0.16    0.89
0.39    -0.16    1.0
0.39    0.17    1.0
0.39    -0.17    0.99
0.39    0.18    1.0
0.13    2    0.67
0.39    -0.18    1.0
0.32    -0.16    0.97
0.32    0.17    1.0
0.08    1.1    0.99
0.07    0.86    0.99
0.08    4.02    0.93
0.29    -0.03    0.7
0.0    0.01    0.0
0.32    -0.17    1.0
0.08    0.9    0.99
0.39    0.19    1.0
0.09    4    0.88
0.3    -0.04    1.0
0.34    0.08    0.98
0.07    1.15    0.99
0.32    0.18    0.99
0.39    -0.19    0.96
0.09    0.99    0.99
0.38    -0.01    1.0
0.09    1.02    0.99
0.2    0    0.84
0.04    1    0.71
0.12    3.01    0.9
0.32    -0.18    0.83
0.32    0.19    1.0
0.32    -0.19    0.86
0.34    -0.08    1.0
0.06    4.01    0.66
0.08    1.11    1.0
0.06    0.96    0.76
0.31    0.06    1.0
0.34    0.09    1.0
0.08    0.89    0.99
0.23    -0.01    1.0
0.15    3.05    1.0
0.26    0.02    1.0
0.27    -0.06    1.0
0.07    0.85    1.0
0.13    2.01    0.83
0.36    0.01    1.0
0.07    1.16    0.84
0.12    1.99    0.61
0.06    3.99    0.65
0.31    -0.06    1.0
0.28    0.04    1.0
0.06    1.05    0.99
0.03    4    0.63
0.08    1.12    0.99
0.11    2.01    0.64
0.06    4.02    0.77
0.08    0.88    0.99
0.07    0.84    0.97
0.25    -0.01    1.0
0.15    2.95    0.89
0.38    0.02    1.0
0.23    0.02    1.0
0.14    3.01    0.94
0.0    -0.01    0.0
0.25    3    0.99
0.34    -0.09    1.0
0.06    0.95    0.74
0.3    0.05    1.0
0.07    1.17    0.97
0.31    0.07    0.99
0.34    0.1    1.0
0.22    2.01    0.98
0.34    -0.1    1.0
0.08    1.13    1.0
0.13    1.99    0.67
0.07    0.83    0.84
0.08    0.87    0.99
0.26    -0.02    1.0
0.17    3.01    0.99
0.31    -0.07    0.78
0.3    -0.05    1.0
0.31    0.08    1.0
0.29    0.04    1.0
0.2    0.01    0.7
0.17    2.99    0.96
0.34    0.11    1.0
0.38    -0.02    1.0
0.08    1.14    0.89
0.27    0.07    0.99
0.06    1.06    0.68
0.4    0    1.0
0.08    0.86    0.9
0.3    0.06    0.74


==> beeswarm_mlp_card.txt <==
IGs    concept    card
0.08    0    2.0
-0.0    1    0.0
0.0    2    0.0
-0.0    3    0.0
0.0    4    0.0
0.08    0.01    1.0
-0.0    1.01    0.0
0.0    2.01    0.0
-0.0    3.01    0.0
-0.0    4.01    0.0
0.04    0    2.0
0.0    0.99    0.0
0.0    1.99    0.0
0.0    2.99    0.0
0.0    3.99    0.0
0.08    -0.01    1.0
-0.0    1.02    0.0
0.0    2.02    0.0
-0.0    3.02    0.0
-0.0    4.02    0.0
0.08    0.02    1.0
-0.0    0.98    0.0
0.0    1.98    0.0
-0.0    2.98    0.0
-0.0    3.98    0.0
0.06    0    1.0
-0.0    1.03    0.0
0.0    2.03    0.0
0.05    3    1.0
-0.0    4.03    0.0
0.05    0    1.0
-0.0    0.97    0.0
0.0    1.97    0.0
0.02    3    1.0
0.0    3.97    0.0
0.06    0.01    1.0
-0.0    1.04    0.0
0.0    2.04    0.0
0.05    3.01    1.0
-0.0    4.04    0.0
0.08    -0.02    1.0
-0.0    0.96    0.0
0.0    1.96    0.0
-0.0    3.03    0.0
-0.0    3.96    0.0
0.08    0.03    1.0
-0.0    1.05    0.0
0.0    2.05    0.0
-0.0    2.97    0.0
-0.0    4.05    0.0
0.08    -0.03    1.0
-0.0    0.95    0.0
0.0    1.95    0.0
-0.0    3.04    0.0
-0.0    3.95    0.0
0.07    0    1.0
0.0    1.06    0.0
0.0    2.06    0.0
0.0    2.96    0.0
0.0    4.06    0.0
0.08    0.04    1.0
-0.0    0.94    0.0
0.0    1.94    0.0
-0.0    3.05    0.0
-0.0    3.94    0.0
0.08    -0.04    1.0
-0.0    1.07    0.0
0.0    2.07    0.0
-0.0    2.95    0.0
-0.0    4.07    0.0
0.04    0.01    1.0
0.0    0.93    0.0
-0.0    1.93    0.0
-0.0    3.06    0.0
0.0    3.93    0.0
0.08    0.05    2.0
-0.0    1.08    0.0
0.0    2.08    0.0
-0.0    2.94    0.0
0.0    4.08    0.0
0.07    0.01    1.0
0.0    0.92    0.0
0.0    1.92    0.0
-0.0    3.07    0.0
0.0    3.92    0.0
0.08    -0.05    1.0
-0.0    1.09    0.0
0.0    2.09    0.0
-0.0    2.93    0.0
-0.0    4.09    0.0
0.08    0.06    1.0
-0.0    0.91    0.0
0.0    1.91    0.0
-0.0    3.08    0.0
-0.0    3.91    0.0
0.08    -0.06    1.0
-0.0    1.1    0.0
0.0    2.1    0.0
-0.0    2.92    0.0
-0.0    4.1    0.0
0.08    0.07    2.0
-0.0    0.9    0.0
0.0    1.9    0.0
-0.0    3.09    0.0
0.0    3.9    0.0
0.08    -0.07    1.0
-0.0    1.11    0.0
0.0    2.11    0.0
-0.0    2.91    0.0
-0.0    4.11    0.0
0.05    0.01    1.0
0.08    1    1.0
0.0    1.89    0.0
-0.0    3.1    0.0
0.0    3.89    0.0
0.08    0.08    1.0
-0.0    0.89    0.0
0.0    2.12    0.0
-0.0    2.9    0.0
-0.0    4.12    0.0
0.08    -0.08    1.0
-0.0    1.12    0.0
0.0    1.88    0.0
-0.0    3.11    0.0
-0.0    3.88    0.0
0.08    0.09    1.0
-0.0    0.88    0.0
0.0    2.13    0.0
-0.0    2.89    0.0
-0.0    4.13    0.0
0.08    -0.09    2.0
-0.0    1.13    0.0
0.0    1.87    0.0
-0.0    3.12    0.0
0.0    3.87    0.0
0.08    0.1    1.0
-0.0    0.87    0.0
0.0    2.14    0.0
-0.0    2.88    0.0
-0.0    4.14    0.0
0.08    -0.1    1.0
-0.0    1.14    0.0
0.0    1.86    0.0
-0.0    3.13    0.0
-0.0    3.86    0.0
0.08    0.11    2.0
-0.0    0.86    0.0
0.0    2.15    0.0
-0.0    2.87    0.0
0.0    4.15    0.0
0.08    -0.11    1.0
-0.0    1.15    0.0
0.0    1.85    0.0
-0.0    3.14    0.0
-0.0    3.85    0.0
0.08    0.12    1.0
-0.0    0.85    0.0
0.0    2.16    0.0
-0.0    2.86    0.0
-0.0    4.16    0.0
0.09    0    1.0
-0.0    1.16    0.0
0.0    1.84    0.0
-0.0    3.15    0.0
-0.0    3.84    0.0
0.08    -0.12    1.0
-0.0    0.84    0.0
0.0    2.17    0.0
-0.0    2.85    0.0
-0.0    4.17    0.0
0.08    0.13    2.0
-0.0    1.17    0.0
0.0    1.83    0.0
-0.0    3.16    0.0
0.0    3.83    0.0
0.08    -0.13    1.0
-0.0    0.83    0.0
0.0    2.18    0.0
-0.0    2.84    0.0
-0.0    4.18    0.0
0.08    0.14    1.0
-0.0    1.18    0.0
0.0    1.82    0.0
-0.0    3.17    0.0
-0.0    3.82    0.0
0.08    -0.14    1.0
-0.0    0.82    0.0
0.0    2.19    0.0
-0.0    2.83    0.0
-0.0    4.19    0.0
0.08    0.15    1.0
-0.0    1.19    0.0
0.0    1.81    0.0
-0.0    3.18    0.0
-0.0    3.81    0.0
0.08    -0.15    1.0
-0.0    0.81    0.0
-0.0    2.82    0.0
0.06    -0.01    1.0
0.0    3.19    0.0
0.08    0.16    1.0
-0.0    2.81    0.0
0.08    -0.16    2.0
0.08    0.17    1.0
0.08    -0.17    1.0
0.08    0.18    1.0
0.08    -0.18    1.0
0.08    0.19    2.0
0.08    -0.19    2.0
0.1    0    1.0
0.1    0.01    1.0
0.06    0.02    1.0
0.05    2.99    1.0
0.09    0.01    1.0
0.06    -0.02    1.0
0.09    1    1.0
0.05    -0.01    1.0
0.08    1.01    1.0
0.06    0.03    1.0
0.01    1    1.0
0.07    -0.01    1.0
0.03    1    2.0
0.09    2    1.0
0.06    -0.03    1.0
0.06    1    1.0
0.02    2    1.0
0.05    0.02    1.0
0.08    0.99    2.0
0.08    2    1.0
0.05    -0.02    1.0
0.07    1    1.0
0.02    2.01    1.0
0.05    0.03    1.0
0.07    1.01    1.0
0.01    2    1.0
0.04    -0.01    1.0
0.13    1    2.0
0.05    -0.03    1.0
0.13    1.01    2.0
0.03    2    1.0
0.1    4    1.0
0.03    0    1.0
0.06    1.01    2.0
0.08    2.01    1.0
0.05    0.04    1.0
0.08    1.02    1.0
0.04    0.02    1.0
0.06    0.99    2.0
0.08    1.99    1.0
0.03    0.01    1.0
0.08    0.98    1.0
0.07    0.02    1.0
0.03    1.01    2.0
0.09    2.01    1.0
0.05    -0.04    1.0
0.08    1.03    2.0
0.08    2.02    1.0
0.05    0.05    1.0
0.08    0.97    2.0
0.08    1.98    1.0
0.05    -0.05    1.0
0.08    1.04    1.0
0.03    -0.01    1.0
0.15    1    2.0
0.15    4    1.0
0.07    0.99    1.0
0.05    0.06    1.0
0.07    1.02    1.0
0.01    2.01    1.0
0.04    -0.02    1.0
0.08    0.96    2.0
0.07    2    1.0
0.07    -0.02    1.0
0.17    1    2.0
0.05    -0.06    1.0
0.09    1.01    2.0
0.08    2.03    1.0
0.09    -0.01    1.0
0.16    1    2.0
0.09    0.02    1.0
0.09    0.99    1.0
0.04    0.03    1.0
0.08    1.05    2.0
0.07    2.01    1.0
0.05    0.07    1.0
0.31    1    3.0
0.14    4    1.0
0.07    0.03    1.0
0.17    1.01    2.0
0.15    1.01    2.0
0.02    0    1.0
0.13    0.99    2.0
0.15    4.01    1.0
0.04    -0.03    1.0
0.09    1.02    1.0
-0.01    2    1.0
0.05    -0.07    1.0
0.07    0.98    1.0
0.01    1.99    1.0
0.04    0.04    1.0
0.13    1.02    2.0
0.05    0.08    1.0
0.08    0.95    1.0
0.05    -0.08    1.0
0.12    1    1.0
0.2    4    1.0
0.07    -0.03    1.0
0.17    0.99    2.0
0.05    0.09    1.0
0.16    1.01    2.0
0.02    1.99    1.0
0.12    4    1.0
0.07    0.04    1.0
0.17    1.02    2.0
0.04    -0.04    1.0
0.08    1.06    2.0
0.08    1.97    1.0
0.06    0.04    1.0
0.09    0.98    2.0
0.08    2.04    1.0
0.06    -0.04    1.0
0.07    1.03    1.0
0.01    2.02    1.0
0.07    -0.04    1.0
0.03    0.99    2.0
0.09    1.99    1.0
0.07    0.05    1.0
0.03    1.02    2.0
0.09    2.02    1.0
0.05    -0.09    1.0
0.07    0.97    1.0
0.01    1.98    1.0
0.04    0.05    1.0
0.21    1    2.0
-0.02    2    1.0
0.05    0.1    1.0
0.08    0.94    1.0
0.07    -0.05    1.0
0.03    0.98    2.0
0.09    1.98    1.0
0.06    0.05    2.0
0.1    -0.01    1.0
0.01    0    1.0
0.07    0.06    2.0
0.09    -0.02    1.0
0.07    -0.06    1.0
0.0    0    2.0
0.11    1    2.0
0.06    -0.05    1.0
0.05    3.02    1.0
0.06    0.06    1.0
0.05    2.98    1.0
0.07    0.07    1.0
0.05    3.03    1.0
0.05    -0.1    1.0
0.08    1.07    1.0
0.1    0.02    1.0
0.1    -0.02    1.0
0.06    -0.06    1.0
0.05    2.97    1.0
0.03    0.02    1.0
0.1    0.03    1.0
0.06    0.07    1.0
0.05    3.04    1.0
0.05    0.11    1.0
0.08    0.93    1.0
0.06    -0.07    1.0
0.05    2.96    1.0
0.06    0.08    1.0
0.05    3.05    1.0
0.06    -0.08    1.0
0.05    2.95    1.0
0.06    0.09    1.0
0.05    3.06    1.0
0.03    -0.02    1.0
0.09    1.03    1.0
0.18    4    1.0
0.07    -0.07    1.0
0.05    2.94    1.0
0.06    -0.09    1.0
0.05    3.07    1.0
0.09    0.03    1.0
0.06    0.1    1.0
0.06    3    1.0
0.13    0    1.0
0.06    -0.1    1.0
0.05    2.93    1.0
0.07    0.08    1.0
0.06    3.01    1.0
0.09    -0.03    1.0
0.06    0.11    1.0
0.11    1.01    1.0
0.09    0.04    1.0
0.09    -0.04    1.0
0.04    -0.05    1.0
0.05    1    2.0
0.08    4    1.0
0.07    -0.08    2.0
0.07    0.09    1.0
0.06    -0.11    1.0
0.05    3.08    1.0
0.07    -0.09    3.0
0.06    0.12    1.0
0.05    2.92    1.0
0.01    1.01    1.0
0.09    0.05    1.0
0.06    -0.12    1.0
0.05    3.09    1.0
0.09    -0.05    1.0
0.06    0.13    1.0
0.06    -0.13    1.0
0.05    2.91    1.0
0.1    -0.03    1.0
0.09    0.06    1.0
0.06    0.14    1.0
0.05    3.1    1.0
0.09    -0.06    1.0
0.09    0.07    1.0
0.06    -0.14    1.0
0.05    2.9    1.0
0.06    0.15    1.0
0.05    3.11    1.0
0.06    -0.15    1.0
0.06    0.16    1.0
0.05    2.89    1.0
0.09    -0.07    1.0
0.05    -0.11    1.0
0.08    1.08    1.0
0.03    0.03    1.0
0.02    0.01    1.0
0.13    0.98    2.0
0.15    3.99    1.0
0.1    0.04    1.0
0.05    0.12    1.0
0.08    0.92    1.0
0.14    0    2.0
0.18    1    2.0
0.03    -0.03    2.0
0.07    1.04    1.0
0.09    0.08    1.0
0.07    0.1    1.0
0.09    -0.08    1.0
0.05    -0.12    1.0
0.18    4.01    1.0
0.07    -0.1    1.0
0.06    -0.16    1.0
0.09    0.97    1.0
0.03    0.04    1.0
0.05    1.01    1.0
0.07    0.11    1.0
0.07    -0.11    1.0
0.09    0.09    1.0
0.05    0.13    1.0
0.02    3.01    1.0
0.03    -0.04    1.0
0.04    0.06    1.0
0.08    1.09    3.0
0.07    1.99    1.0
0.03    0.05    1.0
0.09    1.04    2.0
0.03    2.01    1.0
0.11    4    1.0
0.04    -0.06    1.0
0.14    1    2.0
0.14    4.01    1.0
0.05    -0.13    1.0
0.05    0.99    1.0
0.1    2    1.0
0.07    4    1.0
0.05    0.14    1.0
0.08    0.91    1.0
0.05    -0.14    1.0
0.08    1.1    1.0
0.06    0.17    1.0
0.05    3.12    1.0
-0.0    0.01    2.0
0.09    -0.09    1.0
0.05    0.15    1.0
0.01    3    1.0
0.04    0.07    1.0
0.09    0.1    1.0
0.07    0.12    1.0
0.03    1.03    1.0
0.07    -0.12    1.0
0.01    0.99    1.0
0.07    0.13    1.0
0.05    -0.15    1.0
0.07    0.96    1.0
0.02    2.02    1.0
0.05    0.16    1.0
0.08    0.9    1.0
0.09    -0.1    1.0
0.02    -0.01    1.0
0.0    -0.01    0.0
-0.12    4    1.0
0.11    0    2.0
0.03    3    1.0
0.09    0.11    1.0
0.0    0.02    0.0
0.24    4    1.0
0.06    -0.17    1.0
0.05    2.88    1.0
0.04    -0.07    1.0
0.03    -0.05    2.0
0.07    1.05    1.0
0.07    -0.13    2.0
0.07    0.14    1.0


==> beeswarm_mlp_conf.txt <==
IGs    concept    conf
0.27    0    1.0
-0.0    1    0.0
0.0    2    0.0
0.0    3    0.0
-0.0    4    0.0
0.26    0    1.0
-0.0    1.01    0.0
0.0    2.01    0.0
0.0    3.01    0.0
-0.0    4.01    0.0
0.17    0    1.0
0.0    0.99    0.0
0.0    1.99    0.0
-0.0    2.99    0.0
-0.0    3.99    0.0
0.26    0.01    1.0
-0.0    1.02    0.0
0.0    2.02    0.0
0.0    3.02    0.0
-0.0    4.02    0.0
0.26    -0.01    0.99
-0.0    0.98    0.0
0.0    1.98    0.0
0.0    2.98    0.0
-0.0    3.98    0.0
0.06    0    1.0
-0.0    1.03    0.0
0.0    2.03    0.0
0.22    3    1.0
-0.0    4.03    0.0
0.15    0    1.0
-0.0    0.97    0.0
0.0    1.97    0.0
0.04    3    0.97
-0.0    3.97    0.0
0.07    0    1.0
-0.0    1.04    0.0
0.0    2.04    0.0
0.22    3.01    0.92
-0.0    4.04    0.0
0.26    0.02    1.0
-0.0    0.96    0.0
0.0    1.96    0.0
0.0    3.03    0.0
-0.0    3.96    0.0
0.26    -0.02    1.0
-0.0    1.05    0.0
0.0    2.05    0.0
0.0    2.97    0.0
-0.0    4.05    0.0
0.26    0.03    1.0
-0.0    0.95    0.0
0.0    1.95    0.0
0.0    3.04    0.0
-0.0    3.95    0.0
0.11    0    1.0
-0.0    1.06    0.0
0.0    2.06    0.0
0.0    2.96    0.0
-0.0    4.06    0.0
0.26    -0.03    0.96
-0.0    0.94    0.0
0.0    1.94    0.0
0.0    3.05    0.0
-0.0    3.94    0.0
0.26    0.04    1.0
-0.0    1.07    0.0
0.0    2.07    0.0
0.0    2.95    0.0
-0.0    4.07    0.0
0.25    0    0.99
-0.0    0.93    0.0
0.0    1.93    0.0
-0.0    3.06    0.0
-0.0    3.93    0.0
0.27    0.01    1.0
-0.0    1.08    0.0
0.0    2.08    0.0
0.0    2.94    0.0
-0.0    4.08    0.0
0.19    0    1.0
-0.0    0.92    0.0
0.0    1.92    0.0
-0.0    3.07    0.0
-0.0    3.92    0.0
0.26    -0.04    1.0
-0.0    1.09    0.0
0.0    2.09    0.0
0.0    2.93    0.0
-0.0    4.09    0.0
0.26    0.05    0.93
-0.0    0.91    0.0
0.0    1.91    0.0
0.0    3.08    0.0
-0.0    3.91    0.0
0.26    -0.05    1.0
-0.0    1.1    0.0
0.0    2.1    0.0
0.0    2.92    0.0
-0.0    4.1    0.0
0.27    -0.01    0.99
-0.0    0.9    0.0
0.0    1.9    0.0
0.0    3.09    0.0
-0.0    3.9    0.0
0.26    0.06    0.99
-0.0    1.11    0.0
0.0    2.11    0.0
0.0    2.91    0.0
-0.0    4.11    0.0
0.3    0    1.0
-0.01    1    0.99
0.0    1.89    0.0
-0.0    3.1    0.0
-0.0    3.89    0.0
0.26    -0.06    1.0
-0.0    0.89    0.0
0.0    2.12    0.0
0.0    2.9    0.0
-0.0    4.12    0.0
0.26    0.07    1.0
-0.0    1.12    0.0
0.0    1.88    0.0
0.0    3.11    0.0
-0.0    3.88    0.0
0.26    -0.07    0.99
-0.0    0.88    0.0
0.0    2.13    0.0
0.0    2.89    0.0
-0.0    4.13    0.0
0.27    0.02    0.99
-0.0    1.13    0.0
0.0    1.87    0.0
0.0    3.12    0.0
-0.0    3.87    0.0
0.26    0.08    0.95
-0.0    0.87    0.0
0.0    2.14    0.0
0.0    2.88    0.0
-0.0    4.14    0.0
0.26    -0.08    0.95
-0.0    1.14    0.0
0.0    1.86    0.0
0.0    3.13    0.0
-0.0    3.86    0.0
0.27    -0.02    1.0
-0.0    0.86    0.0
0.0    2.15    0.0
0.0    2.87    0.0
-0.0    4.15    0.0
0.26    0.09    0.9
-0.0    1.15    0.0
0.0    1.85    0.0
0.0    3.14    0.0
-0.0    3.85    0.0
0.26    -0.09    0.96
-0.0    0.85    0.0
0.0    2.16    0.0
0.0    2.86    0.0
-0.0    4.16    0.0
0.26    0.1    0.77
-0.0    1.16    0.0
0.0    1.84    0.0
0.0    3.15    0.0
-0.0    3.84    0.0
0.26    -0.1    1.0
-0.0    0.84    0.0
0.0    2.17    0.0
0.0    2.85    0.0
-0.0    4.17    0.0
0.27    0.03    1.0
-0.0    1.17    0.0
0.0    1.83    0.0
0.0    3.16    0.0
-0.0    3.83    0.0
0.26    0.11    1.0
-0.0    0.83    0.0
0.0    2.18    0.0
0.0    2.84    0.0
-0.0    4.18    0.0
0.26    -0.11    1.0
-0.0    1.18    0.0
0.0    1.82    0.0
0.0    3.17    0.0
-0.0    3.82    0.0
0.26    0.12    1.0
-0.0    0.82    0.0
0.0    2.19    0.0
0.0    2.83    0.0
-0.0    4.19    0.0
0.26    -0.12    1.0
-0.0    1.19    0.0
0.0    1.81    0.0
0.0    3.18    0.0
-0.0    3.81    0.0
0.26    0.13    1.0
-0.0    0.81    0.0
0.0    2.82    0.0
0.2    0    0.96
0.0    3.19    0.0
0.26    -0.13    1.0
0.0    2.81    0.0
0.27    -0.03    0.99
0.26    0.14    0.97
0.26    -0.14    1.0
0.26    0.15    1.0
0.26    -0.15    1.0
0.27    0.04    1.0
0.27    -0.04    1.0
0.22    0    0.63
0.26    0.16    0.91
0.26    -0.16    0.99
0.26    0.17    1.0
0.26    -0.17    1.0
0.25    0.01    0.73
0.26    0.18    1.0
0.07    0.01    1.0
0.22    2.99    0.99
0.27    0.05    1.0
0.26    -0.18    0.98
0.26    0.19    0.99
0.25    -0.01    0.77
0.26    -0.19    0.98
0.27    -0.05    0.99
0.28    0    1.0
-0.01    1.01    0.61
0.3    0.01    1.0
-0.01    0.99    1.0
0.21    0    0.98
0.27    0.06    1.0
0.13    0    1.0
-0.02    1    0.98
0.22    0.01    0.99
-0.04    1    0.99
0.11    2    0.98
0.22    -0.01    0.9
-0.06    1    0.95
0.09    2    0.98
0.18    0    1.0
-0.01    1.02    1.0
0.09    2.01    0.87
0.24    0    1.0
-0.04    1.01    0.81
0.08    2    0.91
0.24    0.01    1.0
-0.05    1    0.96
0.08    2.01    0.98
0.24    -0.01    1.0
-0.02    1.01    1.0
0.18    0.01    0.98
0.09    1.99    0.91
-0.11    4    0.74
0.22    0.02    1.0
-0.02    0.99    1.0
0.12    2    0.91
0.3    -0.01    1.0
-0.01    0.98    0.98
0.2    0.01    0.99
-0.02    1.02    1.0
0.12    2.01    0.96
0.24    0.02    1.0
-0.07    1    1.0
0.1    2    0.99
0.22    -0.02    0.99
-0.04    0.99    0.99
0.11    2.01    0.96
0.19    0.01    0.99
-0.01    1.03    1.0
0.09    2.02    0.85
0.18    -0.01    1.0
-0.01    0.97    1.0
0.09    1.98    0.86
0.29    0    0.95
-0.01    1.04    1.0
0.27    -0.06    1.0
-0.02    0.98    0.98
-0.17    4    0.88
0.29    0.01    1.0
-0.04    1.02    0.99
0.25    0.02    1.0
-0.05    1.01    1.0
0.08    1.99    0.9
0.18    0.02    1.0
-0.01    0.96    1.0
0.1    2.01    0.95
0.23    0    1.0
0.18    -0.02    1.0
-0.01    1.05    0.98
0.07    2    0.69
0.18    0.03    1.0
0.23    0.01    0.96
-0.01    0.95    1.0
0.31    0    1.0
-0.03    1    0.99
0.18    -0.03    1.0
-0.01    1.06    1.0
0.1    1.99    0.95
0.21    0.01    1.0
0.01    1    1.0
-0.16    4    0.97
0.23    -0.01    1.0
-0.01    0.94    1.0
0.23    0.02    1.0
-0.01    1.07    1.0
0.24    -0.02    0.94
-0.03    1.01    0.99
-0.15    4    0.84
0.27    0.07    0.99
-0.08    1    1.0
0.13    2    0.96
0.24    0.03    1.0
-0.05    0.99    1.0
0.08    2.02    0.98
0.25    -0.02    1.0
-0.02    1.03    0.99
0.29    -0.01    1.0
-0.01    0.93    0.93
0.3    0.02    1.0
-0.02    0.97    0.99
-0.2    4    0.88
0.24    -0.03    1.0
-0.01    1.08    1.0
0.2    -0.01    1.0
0.01    1.01    1.0
0.09    2.03    0.83
-0.1    4    0.69
0.23    -0.02    1.0
0.23    0.03    1.0
-0.03    0.99    0.99
0.09    1.97    0.66
0.21    -0.01    1.0
-0.02    1.04    0.98
0.12    1.99    0.99
0.24    0.04    1.0
-0.05    1.02    1.0
0.08    1.98    0.99
0.22    0.03    1.0
-0.04    0.98    0.99
0.11    1.99    0.95
0.23    -0.03    1.0
-0.04    1.03    0.99
0.1    2.02    0.9
0.25    0.03    1.0
-0.05    0.98    0.99
0.08    2.03    0.8
0.2    0.02    1.0
-0.04    0.97    0.93
0.06    2    0.94
0.29    0.02    0.99
-0.01    0.92    0.95
0.22    -0.03    1.0
-0.04    1.04    0.99
0.11    2.02    0.98
0.15    0.01    1.0
0.25    -0.03    0.73
0.22    0.04    1.0
0.27    -0.07    0.92
0.27    0.08    1.0
0.27    -0.08    1.0
0.27    0.09    0.99
0.27    -0.09    0.98
0.27    0.1    1.0
0.22    -0.04    1.0
0.07    -0.01    1.0
0.22    3.02    0.88
0.27    -0.1    1.0
0.27    0.11    0.98
0.27    -0.11    0.98
0.07    0.02    1.0
0.22    2.98    0.99
0.08    0    1.0
0.18    3    0.67
0.3    -0.02    1.0
-0.01    1.09    0.98
0.24    -0.04    0.7
0.25    0.04    0.87
0.25    -0.04    0.73
0.27    0.12    0.98
0.27    -0.12    1.0
0.27    0.13    1.0
0.07    -0.02    1.0
0.22    3.03    0.99
0.12    0    1.0
0.22    0.05    0.62
0.27    -0.13    1.0
0.06    0.01    1.0
0.22    2.97    0.97
0.29    -0.02    0.98
-0.01    0.91    0.95
0.06    -0.01    0.96
0.22    3.04    0.97
0.27    0.14    1.0
0.07    0.03    1.0
0.22    2.96    0.93
0.06    0.02    1.0
0.22    3.05    0.99
0.07    -0.03    1.0
0.22    2.95    0.95
0.31    0.01    0.99
-0.04    0.96    0.85
-0.2    4.01    0.93
0.08    0.01    1.0
0.19    3    0.72
0.07    0.04    1.0
0.22    3.06    0.94
0.27    -0.14    1.0
0.06    -0.02    0.87
0.22    2.94    0.89
0.08    -0.01    0.98
0.07    -0.04    1.0
0.22    3.07    1.0
0.05    0    0.64
0.18    3.01    0.65
0.19    -0.01    0.62
-0.01    1.1    0.72
0.25    0.05    0.79
0.16    0    1.0
-0.02    0.96    0.96
-0.06    4    0.63
0.19    0.02    1.0
0.27    0.15    0.99
0.11    0.01    1.0
0.27    -0.15    1.0
0.08    0.02    1.0
0.21    3    0.8
0.15    -0.01    1.0
0.27    0.16    1.0
0.27    -0.16    1.0
0.07    0.05    1.0
0.22    2.93    1.0
0.12    0.01    1.0
-0.01    0.9    0.67
0.07    -0.05    1.0
0.22    3.08    1.0
0.32    0    1.0
0.25    -0.05    1.0
0.07    0.06    1.0
0.22    2.92    0.99
0.24    0.05    0.67
0.27    0.17    1.0
0.07    -0.06    1.0
0.22    3.09    1.0
0.25    0.06    0.81
0.27    -0.17    0.99
0.27    0.18    1.0
0.25    -0.06    0.79
0.06    0.03    0.92
0.22    2.91    0.88
0.07    0.07    1.0
0.22    3.1    1.0
0.31    -0.01    0.99
0.07    -0.07    1.0
0.22    2.9    1.0
0.27    -0.18    1.0
0.27    0.19    1.0
0.27    -0.19    0.99
0.3    0.03    1.0
-0.01    1.11    0.99
0.22    -0.05    1.0
0.25    0.07    1.0
-0.03    1.02    0.99
-0.17    4.01    0.93
0.25    -0.07    0.7
0.3    -0.03    1.0
-0.01    0.89    0.99
0.17    0.01    0.98
-0.04    1.05    0.99
0.25    0.08    1.0
0.11    -0.01    1.0
-0.13    4    0.66
0.11    0.02    1.0
0.28    0.01    1.0
-0.01    1.12    0.76
0.23    0.04    1.0
0.11    -0.02    1.0
0.11    0.03    1.0
0.31    0.02    1.0
0.15    0.02    1.0
0.05    3    1.0
0.18    0.04    1.0
0.2    -0.02    1.0
-0.03    0.98    1.0
0.1    1.98    0.83
0.21    0.02    1.0
-0.01    0.88    0.84
0.07    2.01    0.61
-0.1    4.01    0.65
0.24    -0.05    1.0
-0.02    1.05    0.99
-0.11    4.01    0.63
0.24    0.06    1.0
-0.01    1.13    0.99
0.1    2.03    0.64
-0.17    3.99    0.77
0.3    0.04    1.0
-0.01    0.87    0.99
0.3    -0.04    1.0
-0.01    1.14    0.97
0.07    0.08    1.0
0.22    3.11    0.89
0.25    -0.08    1.0
0.16    0.01    1.0
0.03    3    0.94
0.22    0.06    1.0
0.19    -0.02    0.84
-0.03    1.03    0.74
0.12    -0.01    1.0
-0.01    0.86    0.97
-0.05    1.03    1.0
0.08    1.97    0.67
0.29    0.03    1.0
-0.01    1.15    0.84
0.3    0.05    1.0
0.0    0    0.0
-0.09    4    0.75
0.06    -0.03    1.0
0.19    3.01    0.99
0.0    0.01    0.0
-0.18    4    0.76
0.05    0.01    0.7
0.22    2.89    0.96
0.23    -0.04    1.0
0.25    0.09    1.0
0.18    -0.04    0.99
0.11    -0.03    1.0


==> consistency_images.txt <==
x      y        label
0.1    0.15     a
0.45   0.27     c
0.02   0.17     a
0.06   0.1      a
0.9    0.5      b
0.5    0.3      c
0.85   0.52     b
0.12   0.05     a
0.73   0.45     b
0.53   0.25     c
0.76   0.5      b
0.55   0.32     c
